Half-Completeness from Standard Gravitational Dispersion Relations

The completeness hypothesis states that quantum gravity realizes every representation allowed by its gauge group. Previous S-matrix arguments used the graviton pole to constrain exchanged representations, including a proof of completeness by imposing an additional high-energy bound on crossing-odd amplitudes. We investigate what follows without this assumption, using standard twice-subtracted dispersion relations, positivity, and crossing symmetry. For external massless SU(2) isospin $J$, we prove ``half-completeness'': either massive exchanges include every isospin $j\le J$, or at least one $j>J$ is required. At $J=1$, we construct an explicit amplitude with only $j=0,1$ exchanges that satisfies these conditions but violates the crossing-odd bound. This establishes that the additional high-energy assumption does not follow from the standard framework. For $J\ge2$, however, we show that lower-only spectra cannot be realized within a class of string-inspired Euler amplitudes, leaving their existence an open question. More generally, for scalar matter transforming under any compact internal symmetry group, we prove that massive singlets of unbounded Lorentz spin must be exchanged.

==> Ancillary/README_su2_spectrum_feasibility.txt <==
SU(2) SPECTRUM FEASIBILITY PROGRAM
================================

Program: su2_spectrum_feasibility.wl
Tested with Mathematica 14.0.

The program searches for nonnegative pole residues satisfying a finite set
of colored dispersion relations and crossing null constraints. It treats
identical real scalars of integer external isospin J in integer spacetime
dimension D >= 4. By default, the allowed exchanged isospins are j=0,...,J.

The file is self-contained. It does not require the earlier null-derivation
program, Python, or SDPB. Loading it does not start a calculation.

IMPORTANT: passing these finite tests does not establish the existence of
a complete ultraviolet amplitude. The program does not control the
unsampled large-spin or large-mass tail.


1. LOAD THE PROGRAM
-------------------

In a Mathematica notebook, evaluate the following in its own cell:

  Get["/Users/lrodin/Documents/ChatGPT/Color gravity/su2_spectrum_feasibility.wl"];

If you move the program, change this path. Run the examples below in
subsequent cells. To suppress progress messages, add "Verbose" -> False.


2. TWO WORKED EXAMPLES
----------------------

Example A: external J=1, with only exchanged isospins j=0,1 allowed.

  good = CheckSpectrum[1,
    "Support" -> {0, 1},
    "AnalyticPrecheck" -> False];

  good["Status"]

Verified result: "FiniteTestFeasible".

This default D=4, degree-eight test found an exact positive witness.
Inspect it with:

  good["Witness"]
  good["ExactResidual"]

The exact residual is zero. Each witness entry gives the exchanged
isospin j, Lorentz spin ell, squared mass mu, and positive residue.
This is finite-test feasibility, not a proof of full UV consistency.

Example B: external J=3, with only exchanged isospins j=0,3 allowed.

  bad = CheckSpectrum[3,
    "Support" -> {0, 3},
    "AnalyticPrecheck" -> False,
    "MaxDegree" -> 7,
    "MaxSpin" -> 12,
    "MassSquaredGrid" -> {1, 2, 4, 8, 16},
    "ImpactGrid" -> {2, 4, 8}];

  bad["Status"]

Verified result: "GridInfeasible".

The numerical equations themselves exclude this grid. An exact separating
functional is returned as bad["FarkasVector"]. Its signs on every grid
point and its contradiction with the graviton source are checked exactly.
This numerical certificate concerns this grid, not all masses and spins.

Both examples disable the analytic precheck deliberately. With the default
precheck enabled, the following instead returns "AnalyticallyExcluded":

  CheckSpectrum[3, "Support" -> {0, 3}]

That result uses the known analytic null-constraint argument independently
of a grid. It is reported separately, not as a numerical discovery.


3. WHAT IS GENERATED AND SOLVED?
--------------------------------

For each chosen J, the program:

  1. Computes the projector-crossing matrices from SU(2) 6j symbols.
  2. Solves crossing for the full homogeneous low-energy Taylor expansion.
  3. Derives all independent nulls involving central energy powers m>=4,
     through the requested total Taylor degree.
  4. Inserts the dispersive kernels and constructs finite-transfer samples
     of the colored twice-subtracted dispersion relations.
  5. Searches for nonnegative spectral weights and verifies an accepted
     witness against every original equation in exact rational arithmetic.

The general dispersion kernel is implemented once. Its color matrices and
crossing nulls are regenerated for each J; results are not a lookup table.
The code assumes the paper's dispersion and forward-moment prescriptions;
it does not prove their analytic validity.

An atom is labelled by {j, ell, mu}, with mu=M^2 and j+ell even. The mass
gap squared and the graviton coefficient are normalized to one. The
nonnegative optimization variable is

  w = raw pole residue / mu^3.

The equations have the form A.w == b with w >= 0. The sampled equations
retain a NONZERO graviton source b, so the empty spectrum cannot pass.
Unknown subtraction functions are eliminated by finite differences, not
set to zero. Other EFT coefficients remain free subject to crossing.

This is arbitrary-precision linear programming with signed discrete
smearing/sampling. It is not an SDPB run or continuous-smearing quadrature.
Forward m=2,3 nulls are excluded. The graviton-sensitive dispersion
information enters through the finite-transfer equations instead.


4. INTERPRETING THE STATUS
--------------------------

"FiniteTestFeasible"
  An exact nonnegative measure satisfies the selected finite equations.
  It need not populate every allowed isospin or define a complete amplitude.

"GridInfeasible"
  No positive measure on the specified grid satisfies these equations.
  Additional masses or spins may change the result. This is not by itself
  an exclusion of the full spectrum.

"AnalyticallyExcluded"
  A separate analytic precheck excludes the proposed support. Its reason
  is returned, and no numerical feasibility test was run.

"Unresolved"
  Neither an exact positive witness nor an exact grid separator was
  verified within the resource limits. This is not an exclusion.

Invalid settings return a Failure object. A solver status or a small
floating-point residual alone is never accepted as a positive witness.


5. OTHER EXAMPLES AND OPTIONS
-----------------------------

Default lower-only spectrum at J=2 in D=5:

  r = CheckSpectrum[2, "Dimension" -> 5];
  KeyDrop[r, {"Witness", "FarkasVector"}]

Allow all exchanged isospins at J=2:

  r = CheckSpectrum[2, "Dimension" -> 5, "Support" -> Range[0, 4]];

Test through degree twelve:

  r = CheckSpectrum[2, "Dimension" -> 5, "MaxDegree" -> 12];
  r["Status"]

A larger, more demanding test:

  r = CheckSpectrum[2,
    "Dimension" -> 5,
    "MaxDegree" -> 12,
    "MaxSpin" -> 48,
    "DifferenceOrder" -> 4,
    "SamplingSteps" -> {1/32, 3/64},
    WorkingPrecision -> 100];

The larger settings are an example, not a claim of convergence.

Main options:

  "Dimension"             Integer D>=4; default 4.
  "Support"               Allowed j values; default Range[0,J].
  "MaxDegree"             Maximum Taylor degree for nulls; default 8.
  "MaxSpin"               Largest candidate Lorentz spin; default 24.
  "MassSquaredGrid"       Common exact rational mu values, all >=1.
  "ImpactGrid"            Extra values b giving mu=(2 ell/b)^2.
                          Use {} to disable these correlated points.
  "MaxMassSquared"        Upper limit on correlated masses; default 256.
                          Must also cover the common mass grid.
  "DifferenceOrder"       Sampling orders 2 through this value; default 3.
  "SamplingSteps"         Exact rational steps h; default {1/32}.
                          Require 2(DifferenceOrder+1)h < 1.
  WorkingPrecision        Solver digits; default 80, minimum 30.
  "SolverTimeLimit"       Seconds for optimization and, separately,
                          reconstruction on its proposed support.
  "ExactFallbackTimeLimit" Seconds for each exact fallback; zero disables.
  "TryGridCertificate"    Attempt an exact grid separator; default True.
  "AnalyticPrecheck"      Apply known analytic exclusions; default True.
  "Verbose"              Print progress; default True.

Use Options[CheckSpectrum] for the full defaults. Use exact numbers such
as 1/32, not decimal approximations such as 0.03125. Solver time limits
do not limit the preceding exact matrix/null-space construction.


6. REFINEMENT AND INSPECTION
----------------------------

Increasing the mass/spin grid relaxes the test by adding possible positive
exchanges. Adding nulls or sampling equations tightens it. Change one at a
time and retain earlier grid points and equations when comparing levels.

Increase null degree on a fixed grid:

  levels = Table[<|"MaxDegree" -> k|>, {k, {6, 8, 10, 12}}];
  SpectrumRefinements[2, levels, "Dimension" -> 5, "MaxSpin" -> 32]

Increase spin range with fixed equations:

  levels = Table[<|"MaxSpin" -> l|>, {l, {16, 24, 32, 48}}];
  SpectrumRefinements[2, levels, "Dimension" -> 5, "MaxDegree" -> 8]

Also vary mass points, mass range, sampling steps/orders, and precision.
Stable finite tests do not certify the continuum or the large-spin tail.

Inspect the exact problem before solving:

  p = BuildSpectrumProblem[2, "Dimension" -> 5];
  Dimensions[p["Matrix"]]
  p["Atoms"]
  p["RowLabels"]
  p["NullCounts"]
  r = SolveSpectrumProblem[p, WorkingPrecision -> 100];


7. INCLUDED TESTS AND SAVED RESULTS
----------------------------------

Run the built-in algebra and solver checks:

  RunSpectrumChecks[]

The expected "AllPassed" value is True.

The separate test script runs J=1,2,3 in D=4,5 through degree eight,
the J=3 support {0,3} numerical control, and J=2,D=5 through degree twelve:

  Get["/Users/lrodin/Documents/ChatGPT/Color gravity/numerics/test_su2_spectrum_feasibility.wl"];

This script writes its report and degree-twelve result in the numerics
folder. The verified degree-eight lower-only tests passed in all six
cases. The degree-twelve J=2,D=5 test found 56 occupied mass/spin points
satisfying all 62 equations exactly. The {0,3} control grid was excluded.

Report:
  /Users/lrodin/Documents/ChatGPT/Color gravity/numerics/su2_spectrum_feasibility_tests.json

Saved exact degree-twelve result:
  /Users/lrodin/Documents/ChatGPT/Color gravity/numerics/su2_spectrum_degree12_witness.wxf

Load the saved result with Import[path, "WXF"]. Its "Witness" entries
include both "ResidueOverMu3" and "RawResidue". Physical masses are
Sqrt[mu], not mu.

For a single command-line expression containing both Get and later calls,
use qualified names such as SU2SpectrumCheck`CheckSpectrum[2].


==> Ancillary/README_su2_weights_exact.txt <==
EXACT SU(2) GRAVITON-MATCHING WEIGHTS
====================================

Program: su2_weights_exact.wl

This package computes the exact lower-isospin coefficients that reproduce
the t-channel graviton singlet. It works for nonnegative integer and
half-integer external isospin J. No external packages are required.

It checks the finite color-matching problem, not physical spectral
positivity or the existence of a complete ultraviolet amplitude.


1. LOAD THE PACKAGE
-------------------

In a Mathematica notebook, evaluate this in its own cell:

  Get["/Users/lrodin/Documents/ChatGPT/Color gravity/su2_weights_exact.wl"];

Change the path if you move the file. Run the examples below in subsequent
cells. Loading the package only defines functions; it does not run a scan.

Use exact values of J, such as 3/2 rather than 1.5. Floating-point inputs
are rejected. The function is called MatchingWeights, not Weights.


2. INTEGER-ISOSPIN EXAMPLES
---------------------------

For integer J, the package solves

  P_0^t = Sum_j w_j (P_j^s + P_j^u),    j=0,...,J.

All t-channel components K=0,...,2J are checked. The singlet component
must equal one; every nonsinglet component must vanish.

External J=1:

  r = MatchingWeights[1];
  r["Isospins"]
  r["Weights"]
  r["Verified"]

Expected outputs:

  {0, 1}
  {1/2, 1/3}
  True

Thus P_0^t = (P_0^s+P_0^u)/2 + (P_1^s+P_1^u)/3.
Neither lower isospin can be removed from this expansion.

External J=2:

  MatchingWeights[2]["Weights"]
  MatchingWeights[2]["ZeroIsospins"]

Expected outputs:

  {0, 1/4, 7/20}
  {0}

The leading graviton tensor can be matched without isospin zero.
This package does not apply the additional positivity and crossing-null
argument that excludes the missing singlet in the paper.

External J=3:

  MatchingWeights[3]["Weights"]
  MatchingWeights[3]["ZeroIsospins"]

Expected outputs:

  {1/2, 0, 0, 3/7}
  {1, 2}

Here isospins {0,3} suffice for the leading tensor equation. This is not
a claim that this spectrum is physically consistent: the additional
null constraints exclude it.

External J=6:

  MatchingWeights[6]["Weights"]

Expected output:

  {-5, 13/4, -1/4, -2, 34/11, -51/22, 323/286}

Every coefficient is nonzero. Negative matching coefficients are not
negative physical pole residues; these are different quantities.


3. HALF-INTEGER ISOSPIN
-----------------------

For half-integer J, the lower exchanged isospins are j=0,...,Floor[J].
The package initially keeps the direct and crossed coefficients independent:

  P_0^t = Sum_j (a_j P_j^s + b_j P_j^u).

It solves all t-channel equations for both sets of coefficients and then
checks that a_j=b_j. Their equality is an output, not an imposed condition.
It does not identify the two physical exchange spectra.

Example:

  r = MatchingWeights[3/2];
  r["SChannelWeights"]
  r["UChannelWeights"]
  r["ChannelsSolvedIndependently"]
  r["EqualChannelWeights"]

Expected outputs:

  {-1/2, 5/6}
  {-1/2, 5/6}
  True
  True

For J=1/2, both channel weights are {1}.


4. SCAN FOR ZEROS
------------------

  scan = ScanWeights[10];
  scan["AllVerified"]
  scan["ZeroPairs"]

The scan includes J=0,1/2,1,...,10, not just integer J.
Expected outputs:

  True
  {{2, 0}, {3, 1}, {3, 2}, {5, 2}}

Each pair is {external J, exchanged j}. These are zeros of the unique
lower-isospin matching coefficients, not physical allowed omissions.

To scan farther, change the upper limit, for example ScanWeights[20].
Each scan is finite and does not replace the analytic all-J proof.

Inspect the complete list of per-J results with:

  scan["Results"]

Or make a compact integer-J table:

  Table[{j, MatchingWeights[j]["Weights"]}, {j, 0, 10}]


5. WHAT THE CHECKS DO
---------------------

The package constructs the conversion matrix using Mathematica's
SixJSymbol. It independently constructs the same entries from a finite
factorial sum and solves both matching systems in exact arithmetic.
No auxiliary polynomial from the analytic nonvanishing proof is used.

For each J, it checks matrix rank, uniqueness, agreement between the two
constructions, and zero residual in every t-channel component.

Useful result fields:

  "Isospins"                       Labels corresponding to the weights.
  "Weights"                        Lower-isospin weights; equals the s set.
  "SChannelWeights"                Direct-channel coefficients.
  "UChannelWeights"                Crossed-channel coefficients.
  "ZeroIsospins"                    Labels whose coefficients vanish exactly.
  "Rank", "UnknownCount", "Unique" Rank and uniqueness information.
  "ComponentResiduals"             Residual for every K=0,...,2J.
  "FactorialComponentResiduals"    Residual from the independent construction.
  "FactorialAgreement"             Agreement of matrices and solutions.
  "Verified"                       Combined verification result.
  "MatchingMatrix", "Source"      The exact system being solved.

Matrix rows correspond to t-channel K. For integer J, columns correspond
to the combined tensors P_j^s+P_j^u. For half-integer J, columns contain
the s-channel coefficients first, then the u-channel coefficients.

To inspect a single independently computed 6j symbol:

  FactorialSixJ[3, 1, 2]

This evaluates {3 3 1; 3 3 2}. The arguments j,K must be integers in
0,...,2J. Spacetime dimension D is not an input: this calculation concerns
only the SU(2) tensor structure.


6. RUN THE BUILT-IN TESTS
-------------------------

  tests = RunWeightChecks[];
  tests["AllPassed"]

Expected output: True.

The tests compare known integer and half-integer weights, scan through
J=6, check the four zero pairs, and compare every allowed 6j entry through
J=6 against the independent factorial formula.

For a single command-line expression containing both Get and later calls,
use qualified names such as SU2WeightsExact`MatchingWeights[6].


7. WHICH PACKAGE SHOULD I USE?
------------------------------

Use su2_weights_exact.wl to compute the unique lower-isospin graviton
expansion, inspect its zeros, and verify the exact finite algebra.

Use su2_spectrum_feasibility.wl to search for positive spectral weights
satisfying finite sets of dispersion relations and crossing nulls.
That program has its own plain-text README:

  /Users/lrodin/Documents/ChatGPT/Color gravity/README_su2_spectrum_feasibility.txt

Neither a finite weight scan nor a finite feasibility test proves the
existence of a complete ultraviolet amplitude.

